An overview of the marine food web in Icelandic waters using Ecopath with Ecosim

Fishing activities have broad impacts that affect, although not exclusively, the targeted stocks. These impacts affect predators and prey of the harvested species, as well as the whole ecosystem it inhabits. Ecosystem models can be used to study the interactions that occur within a system, including those between different organisms and those between fisheries and targeted species. Trophic web models like Ecopath with Ecosim (EwE) can handle fishing fleets as a top predator, with top-down impact on harvested organisms. The aim of this study was to better understand the Icelandic marine ecosystem and the interactions within. This was done by constructing an EwE model of Icelandic waters. The model was run from 1984 to 2013 and was fitted to time series of biomass estimates, landings data and mean annual temperature. The final model was chosen by selecting the model with the lowest Akaike information criterion. A skill assessment was performed using the Pearson's correlation coefficient, the coefficient of determination, the modelling efficiency and the reliability index to evaluate the model performance. The model performed satisfactorily when simulating previously estimated biomass and known landings. Most of the groups with time series were estimated to have top-down control over their prey. These are harvested species with direct and/or indirect links to lower trophic levels and future fishing policies should take this into account. This model could be used as a tool to investigate how such policies could impact the marine ecosystem in Icelandic waters.

==> FGComposition.csv <==
Type,Functional Group,Species
Seabirds,Seabirds,\emph{Alca torda}
,,\emph{Fratercula arctica}
,,\emph{Fulmarus Glacialis}
,,\emph{Rissa tridactyla}
,,\emph{Uria aalge}
,,\emph{Uria lomvia}
Marine Mammals,Minke whale,\emph{Balaenoptera acutorostrata}
,Baleen whales,\emph{Balaenoptera borealis}
,,\emph{Balaenoptera musculus}
,,\emph{Balaenoptera physalus}
,,\emph{Megaptera novaeangliae}
,Tooth whales,\emph{Globicephala melas}
,,\emph{Hyperoodon ampullatus}
,,\emph{Lagenorhyncus acutus}
,,\emph{Lagenorhyncus albirostris}
,,\emph{Orcinus orca}
,,\emph{Phocoena phocoena}
,,\emph{Physeter macrocephalus}
,Pinniped,\emph{Halichoerus grypus}
,,\emph{Phoca vitulina}
Fish,Greenland shark,\emph{Somniosus microcephalus }
,Dogshark,\emph{Apristurus aphyodes}
,,\emph{Apristurus laurussonii}
,,\emph{Centroscyllium fabricii}
,,\emph{Etmopterus princeps}
,,\emph{Squalus acanthias}
,Skate rays,\emph{Raja sp.}
,Cod*,\emph{Gadus morhua}
,Saithe*,\emph{Pollachius virens}
,Haddock*,\emph{Melanogrammus aeglefinus}
,Herring*,\emph{Clupea harengus}
,Redfish*,\emph{Sebastes norvegicus}
,,\emph{Sebastes mentella}
,,\emph{Sebastes viviparus}
,Greenland halibut*,\emph{Reinhardtius hippoglossoides}
,Capelin,\emph{Mallotus villosus}
,Blue whiting,\emph{Micromesistius poutassou}
,Mackerel,\emph{Scomber scombrus}
,Sandeel,\emph{Ammodytes sp.}
,Large pelagic,\emph{Magnisudis atlantica}
,,\emph{Serrivomer beanii}
,Small pelagic,Myctophidae
,,Paralepididae
,Flatfish,\emph{Glyptocephalus cynoglossus}
,,\emph{Hippoglossoides platessoides}
,,\emph{Hippoglossus hippoglossus}
,,\emph{Limanda limanda}
,,\emph{Microstomus kitt}
,,\emph{Pleuronectes platessa}
,Other codfish,\emph{Brosme brosme}
,,\emph{Merlangius merlangus}
,,\emph{Molva dipterygia}
,,\emph{Molva molva}
,Commercial demersal,\emph{Anarhicas sp.}
,,\emph{Cyclopterus lumpus}
,,\emph{Lophius piscatorius}
,Other demersal,Cottidae
,,Lumpenidae
,,Macroridae
,,Zoarcinae
Molluscs,Cephalopod,Octopoda
,,Teuthida
,,Sepiida
,Mollusc,\emph{Arctica islandica}
,,Bivalvia
Crustaceans,Lobster,Nephropidae
,,\emph{Nephrops norvegicus}
,Shrimp,Caridea
,,\emph{Pandalus sp.}
Benthos,Benthos,Anomura
,,Brachyura
,,Polichaeta
Cnidarians,Jellyfish,Scyphozoa
Plankton,Krill,Euphasiidae
,Crustacean zooplankton,Amphipoda
,,Copepoda
,,Ostracoda
,Small zooplankton,Chaetognatha
,,Ciliophora
,Phytoplankton,Algae
,Detritus,
*Multi-stanza group ,,


==> Input.csv <==
Functional group,Biomass,P/B,Q/B,EE,Landings
Seabirds,2.831,0.177,38.00,,0.191
Minke whale,81.65,0.042,6.340,,0.985
Baleen whale,189.5,0.060,4.000,,5.449
Tooth whale,26.84,0.063,15.00,,
Pinniped,1.538,0.141,15.00,,0.078
Greenland shark,17.50,0.043,0.500,,0.051
Dogshark,,0.320,4.834,0.500,
Skate rays,,0.225,1.750,0.500,2.000
Cod,,,,,
Cod 0-3,289.4,0.500,4.120,,8.694
Cod 4+,914.0,0.520,1.850,,282.0
Saithe,,,,,
Saithe 0-3,116.9,0.500,9.687,,0.088
Saithe 4+,287.0,0.520,4.760,,63.00
Haddock,,,,,
Haddock 0-2,119.9,0.900,9.794,,0.872
Haddock 3+,147.8,0.900,4.960,,48.00
Herring,,,,,
Herring 0-3,953.2,0.570,10.82,,0.723
Herring 4+,387.3,0.950,7.345,,49.58
Redfish,,,,,
Redfish 0-7,837.9,0.220,4.684,,
Redfish 8+,883.6,0.380,2.800,,109.0
Greenland halibut,,,,,
Greenland halibut 0-5,110.9,0.300,2.557,,
Greenland halibut 6+,220.0,0.340,1.400,,30.21
Capelin,,1.262,4.800,0.950,865.0
Blue whiting,1159,0.780,9.060,,7.077
Mackerel,151.6,0.390,4.400,,
Sandeel,,0.640,6.700,0.950,
Large pelagic,,0.555,5.700,0.950,
Small pelagic,,0.785,9.800,0.950,
Flatfish,,0.326,3.420,0.950,13.57
Other codfish,,0.577,2.300,0.950,9.856
Commercial demersal,431.7,0.712,1.400,,24.67
Other demersal,,0.265,3.100,0.950,
Cephalopod,1995,2.440,12.00,,
Mollusc,,1.500,5.000,0.950,15.58
Lobster,,0.354,5.850,0.950,2.459
Shrimp,,1.250,5.000,0.950,24.42
Benthos,,1.500,9.750,0.950,
Jellyfish,,3.000,10.00,0.950,
Krill,,2.500,15.00,0.950,
Crustacean Zooplankton,,4.000,15.00,0.950,
Small Zooplankton,,13.00,25.00,0.950,
Phytoplankton,12151,117.6,,,
Detritus,0.027,,,,


==> Output.csv <==
Functional group,Trophic level,Biomass,EE,Q/B
Seabirds,4.160,2.831,0.379,0.005
Minke whale,4.261,81.65,0.287,0.007
Baleen whale,3.333,189.5,0.479,0.015
Tooth whale,4.666,26.84,0.000,0.004
Pinniped,4.934,1.538,0.360,0.009
Greenland shark,4.778,17.50,0.068,0.086
Dogshark,4.142,13.05,0.500,0.066
Skate rays,3.897,220.30,0.500,0.129
Cod,,,,
Cod 0-3,4.036,289.4,0.752,0.121
Cod 4+,4.179,914.0,0.817,0.281
Saithe,,,,
Saithe 0-3,3.913,116.9,0.927,0.052
Saithe 4+,4.021,287.0,0.950,0.109
Haddock,,,,
Haddock 0-2,3.657,119.9,0.631,0.092
Haddock 3+,3.760,147.8,0.975,0.181
Herring,,,,
Herring 0-3,3.223,953.2,0.913,0.053
Herring 4+,3.250,387.3,0.948,0.129
Redfish,,,,
Redfish 0-7,3.481,837.9,0.577,0.047
Redfish 8+,3.668,883.6,0.648,0.136
Greenland halibut,,,,
Greenland halibut 0-5,4.160,110.9,0.242,0.117
Greenland halibut 6+,4.370,220.0,0.404,0.243
Capelin,3.250,4681,0.950,0.263
Blue whiting,3.523,1159,0.220,0.086
Mackerel,3.248,151.6,0.776,0.089
Sandeel,3.250,3030,0.950,0.096
Large pelagic,3.250,68.76,0.950,0.097
Small pelagic,3.250,2193,0.950,0.080
Flatfish,4.118,279.1,0.950,0.095
Other codfish,4.235,470.2,0.950,0.251
Commercial demersal,3.779,431.7,0.386,0.508
Other demersal,3.416,2861,0.950,0.085
Cephalopod,3.151,1995,0.420,0.203
Mollusc,2.000,481.1,0.950,0.300
Lobster,3.359,1784,0.950,0.060
Shrimp,2.853,4217,0.950,0.250
Benthos,2.248,38230,0.950,0.154
Jellyfish,3.150,22.48,0.950,0.300
Krill,2.250,39521,0.950,0.167
Crustacean Zooplankton,2.164,14741,0.950,0.267
Small Zooplankton,2.000,16707,0.950,0.520
Phytoplankton,1.000,12151,0.656,
Detritus,1.000,20466,0.471,

